Privacy-Preserving Reasoning with Knowledge-Distilled Parametric Retrieval Augmented Generation

The current RAG system requires uploading plaintext documents to the cloud, risking private data leakage. Parametric RAG (PRAG) encodes documents as LoRA parameters within LLMs, offering a possible way to reduce exposure of raw content. However, it still faces two issues: (1) PRAG demands synthesizing QA pairs and fine-tuning LLM for each individual document to create its corresponding LoRA, leading to unacceptable inference latency. (2) The performance of PRAG relies solely on synthetic QA data while lacking internal alignment with standard RAG, resulting in poor generalization on out-of-distribution(OOD) inputs. Therefore, achieving high-efficiency parameterization while maintaining RAG-level performance remains a critical challenge for privacy-preserving reasoning. In this paper, we propose DistilledPRAG, a generalizable knowledge-distilled parametric RAG model aligned with standard RAG in document structure and parameter activation. We first synthesize QA pairs from single and multi-documents to enhance cross-document reasoning. Then, we mask the plaintext documents with a special token and translate them to LoRA via a parameter generator, maintaining the standard RAG document structure. Finally, guided by synthetic QA data, we train the parameter generator to match standard RAG's hidden states and output logits, enabling RAG-style reasoning without original documents. Experiments on four QA datasets show that DistilledPRAG outperforms baselines in accuracy and generalizes well on OOD data.

==> anthology.bib.txt <==
For citing papers in the ACL Anthology, we provide a single consolidated
BibTeX file containing all of its papers. The bibkeys in these papers are
designed to be semantic in nature: {names}-{year}-{words}, where
- `names` is the concatenated last names of the authors when there is just
  one or two authors, or `lastname-etal` for 3+
- `year` is the four-digit year
- `words` is the first significant word in the title, or more, if necessary,
  to preserve uniqueness

For example, https://aclanthology.org/N04-1035 can be cited as \cite{galley-etal-2004-whats}.

The consolidated file can be downloaded from here:
- https://aclanthology.org/anthology.bib

Unfortunately, as of 2024 or so, this file is now larger than 50 MB, which is Overleaf's
bib file size limit. Consequently, the Anthology shards the file automatically into
49 MB shards.

There are currently (2025) two files:
- https://aclanthology.org/anthology-1.bib
- https://aclanthology.org/anthology-2.bib

You can download these directly from Overleaf from New File -> From External URL,
and then adding them to the \bibliography line in acl_latex.tex:

    \bibliography{custom,anthology-1,anthology-2}

